A Systematic Study of Millihertz Quasiperiodic Oscillations in GS 1826-238

We performed a systematic investigation of millihertz quasiperiodic oscillations (mHz QPOs) in the low-mass X-ray binary GS 1826$-$238 observed with {\it NICER} and {\it Insight}-HXMT. We discovered 37 time intervals exhibiting mHz QPOs out of 106 Good Time Interval (GTI) samples in the frequency range of 3$-$17 mHz at a significance level of $>99.99\%$. The source remains in a soft state in our study. No significant differences are found between the samples with and without mHz QPOs according to positions in the color-color and hardness-intensity diagrams. These QPOs were discovered at an accretion rate of $\sim 0.1 \dot{M}_{\rm Edd}$, similar to other sources. The broadband spectrum of GS 1826$-$238 can be modeled as a combination of a multicolor blackbody from the accretion disk and a Comptonization with seed photons emitted from the neutron star (NS) surface. The flux modulations of mHz QPOs are related to variations of the temperature of Comptonization seed photons, consistent with the marginally stable burning theory.

==> reply_gs1826.txt <==
Dear Editor,

We thank the referee very much for the comments she/he provided, which were of great help in revising and improving our paper. We have revised the manuscript according to the comments. Modifications are marked in orange.

Sincerely yours,
Hua Xiao
-- on behalf of the author team

##################### Reply to the Referee.
REE:
A. At the end of section 2.1 there is a statement regarding the MCMC chains. I'm wondering why is the chain length the same as the burn-in length? Burn in should be a subset of the total length, no? Please clarify.
Reply: In previous versions of the manuscript, the burn-in length was not included in the chain length. We have changed the expression that could have caused misunderstanding.

REE:
B. Regarding the discussion around the phase-resolved spectroscopy (near line 162, 212), I still think some of this discussion is too definitive/absolute. The models being fitted are phenomenological but the authors are making rather definitive physical claims, such as, "These two parameters reflect processes occurring on the NS surface and are thus linked to marginally stable burning." I would ask the authors, how do they know this? These are really (at least plausible) physical assumptions, and the subsequent results are interpreted based on these assumptions. I think the text should more accurately reflect this. For example, thinking about the norm parameter for the comptonization component. How is this tied to processes on the neutron star? One could assume that the NS is providing the seed photons for the comptonizing medium to scatter, but what is doing the scattering? It is presumably some population of electrons outside of the neutron star surface? How is that consistent with a process occurring on the neutron star surface? I'm not questioning the results of the chosen spectral modeling, just that I think they are being over-interpreted somewhat. I think this can be addressed with some modest editing of the discussions around lines 162 and 212 to better reflect these realities.
Reply: We have revised the descriptions around lines 162 and 212 to explicitly state that our physical interpretations rely on reasonable assumptions.


